An Interval Arithmetic for Robust Error Estimation

Interval arithmetic is a simple way to compute a mathematical expression to an arbitrary accuracy, widely used for verifying floating-point computations. Yet this simplicity belies challenges. Some inputs violate preconditions or cause domain errors. Others cause the algorithm to enter an infinite loop and fail to compute a ground truth. Plus, finding valid inputs is itself a challenge when invalid and unsamplable points make up the vast majority of the input space. These issues can make interval arithmetic brittle and temperamental. This paper introduces three extensions to interval arithmetic to address these challenges. Error intervals express rich notions of input validity and indicate whether all or some points in an interval violate implicit or explicit preconditions. Movability flags detect futile recomputations and prevent timeouts by indicating whether a higher-precision recomputation will yield a more accurate result. Andinput search restricts sampling to valid, samplable points, so they are easier to find. We compare these extensions to the state-of-the-art technical computing software Mathematica, and demonstrate that our extensions are able to resolve 60.3% more challenging inputs, return 10.2x fewer completely indeterminate results, and avoid 64 cases of fatal error.

==> other-tools/macros.txt <==
\newcommand{\pointssearchsavesfromrivaldomainerror}{9142\xspace}
\newcommand{\pointssearchsavesfromrivalunsamplable}{668\xspace}
\newcommand{\rivalerrormathematicaunknown}{464\xspace}
\newcommand{\rivalerrormathematicaunsamplable}{752\xspace}
\newcommand{\overallmathematicacrash}{16\xspace}
\newcommand{\overallmathematicacrashtimeoutormemory}{64\xspace}
\newcommand{\overallallpoints}{126720\xspace}
\newcommand{\overallrivalmathematicaagree}{120822\xspace}
\newcommand{\overallmathematicaunsamplable}{7617\xspace}
\newcommand{\overallrivalunsamplable}{746\xspace}
\newcommand{\overallmathematicaerrorrivalunsamplable}{0\xspace}
\newcommand{\overallmathematicaerrorrivalunknown}{0\xspace}
\newcommand{\overallmathematicaunknown}{470\xspace}
\newcommand{\overallrivalunknown}{325\xspace}
\newcommand{\overallmathematicatimesrivalunknown}{1.4$\times$\xspace}
\newcommand{\mathematicaunknownrivalunsamplable}{1\xspace}
\newcommand{\TotalHardPoints}{19895\xspace}
\newcommand{\timesworsemathematicaoverallunsamplable}{10.2$\times$\xspace}
\newcommand{\rivalhardsamplesorerror}{18824\xspace}% Hard means at least one of mathematica or rival failed to sample
\newcommand{\mathematicahardsamplesorerror}{11744\xspace}
\newcommand{\percentrivalhardbetter}{60.3\%\xspace}
\newcommand{\rivalhardsamples}{5872\xspace}
\newcommand{\mathematicahardsamples}{24\xspace}
\newcommand{\rivalharderror}{12952\xspace}
\newcommand{\mathematicaharderror}{11720\xspace}
\newcommand{\rivalhardunresolved}{1071\xspace}
\newcommand{\mathematicahardunresolved}{8151\xspace}
\newcommand{\totalrivalsamplesorerror}{5877\xspace}% in all points where rival and mathematica disagree
\newcommand{\totalmathematicasamplesorerror}{26\xspace}
\newcommand{\totalmathematicarivalmismatch}{5898\xspace}
\newcommand{\totalonlyoneresolves}{5893\xspace}
\newcommand{\totalmathematicasamples}{26\xspace}
\newcommand{\totalrivalsamples}{5874\xspace}
\newcommand{\totaldifferentnumbers}{2\xspace}
\newcommand{\totalmathematicasamplablerivalinfinite}{0\xspace}
\newcommand{\totalmathematicasamplablerivalunknown}{1\xspace}
\newcommand{\totalmathematicasamplablerivalerrors}{3\xspace}
\newcommand{\totalmathematicasamplablerivalunsamplable}{20\xspace}
\newcommand{\totalrivalsamplablemathematicaunsamplable}{5830\xspace}
\newcommand{\totalrivalsamplablemathematicadomainerror}{0\xspace}
\newcommand{\totalrivalsamplablemathematicamemory}{6\xspace}
\newcommand{\totalrivalsamplablemathematicaunknown}{5\xspace}


==> other-tools/mathematica-table.txt <==
\begin{tabular}{c|ccc|cc|}
 & \multicolumn{3}{c}{Rival} & \multicolumn{2}{|c|}{Mathematica} \\
Benchmarks & Samplable & Guaranteed Unsamplable & Possibly Unsamplable & Samplable & Unsamplable \\  \hline
tutorial & 852 & 0 & 0 & 852 & 0  \\
mathematics & 11398 & 4019 & 4376 & 11358 & 8435  \\
libraries & 15771 & 1010 & 1684 & 15882 & 2583  \\
haskell & 87126 & 12029 & 7817 & 88109 & 18863  \\
numerics & 10443 & 236 & 721 & 10394 & 1006  \\
hamming & 7773 & 1110 & 987 & 7039 & 2831  \\
demo & 2661 & 497 & 1225 & 2670 & 1713  \\
physics & 10143 & 1296 & 4575 & 9632 & 6382  \\
regression & 3527 & 83 & 524 & 3937 & 197  \\
\end{tabular}


==> other-tools/mpfi-table.txt <==
\begin{tabular}{c|cccc|ccc|}
 & \multicolumn{4}{c}{Rival} & \multicolumn{3}{|c|}{MPFI} \\
Benchmarks & Samplable & Error Guaranteed & Possible Error & No Error & Samplable & Possible Error & No Error \\  \hline
tutorial & 852 & 0 & 0 & 852 & 852 & 0 & 852 \\
mathematics & 10886 & 4688 & 24 & 11320 & 10886 & 4688 & 11344 \\
libraries & 15253 & 2128 & 111 & 15389 & 15253 & 2128 & 15500 \\
haskell & 87126 & 19790 & 0 & 87182 & 87126 & 19790 & 87182 \\
numerics & 8764 & 653 & 0 & 8810 & 8764 & 653 & 8810 \\
hamming & 7445 & 1480 & 0 & 7659 & 7445 & 1480 & 7659 \\
demo & 2112 & 1518 & 0 & 2112 & 2112 & 1518 & 2112 \\
physics & 4541 & 2248 & 237 & 4787 & 4541 & 2485 & 4787 \\
regression & 2048 & 0 & 0 & 2048 & 2048 & 0 & 2048 \\
\end{tabular}


==> other-tools/table.txt <==
\begin{tabular}{r|rrr}
 & Rival & MPFI & Mathematica \\  \hline
Samplable & 149\thinspace694 & 139\thinspace027 & \textbf{149\thinspace873} \\

Unsupported & 0 & 18\thinspace847 & 0 \\

\hline
Total Invalid & 40\thinspace487 & 32\thinspace742 & 32\thinspace380 \\

Invalid $[\top, \top]$ & \textbf{36\thinspace571} & 0 & 32\thinspace380 \\

Invalid $[\bot, \top]$ & \textbf{3\thinspace916} & 32\thinspace742 & 0 \\

\hline
Total Stuck & 1\thinspace702 & 1\thinspace267 & 9\thinspace630 \\

Stuck $[\top, \top]$ & \textbf{1\thinspace179} & 0 & 0 \\

Stuck $[\bot, \top]$ & \textbf{523} & 1\thinspace267 & 9\thinspace630 \\

\end{tabular}

==> other-tools/timingmacros.txt <==
\newcommand{\timesrivalfastermathematica}{9.87$\times$\xspace}
\newcommand{\timesrivalfastermathematicawithoutcrashestimeouts}{9.03$\times$\xspace}
\newcommand{\numpointsspeed}{126000\xspace}
\newcommand{\percentfasterthanmpfi}{(19.2\%)\xspace}
